Hawkes processes in finance

In this paper we propose an overview of the recent academic literature devoted to the applications of Hawkes processes in finance. Hawkes processes constitute a particular class of multivariate point processes that has become very popular in empirical high frequency finance this last decade. After a reminder of the main definitions and properties that characterize Hawkes processes, we review their main empirical applications to address many different problems in high frequency finance. Because of their great flexibility and versatility, we show that they have been successfully involved in issues as diverse as estimating the volatility at the level of transaction data, estimating the market stability, accounting for systemic risk contagion, devising optimal execution strategies or capturing the dynamics of the full order book.

==> fig/cluster/edges.dat <==
0.5 5 2
0.9 5 2

0.9 5 2
2.1 5 1

0.9 5 2
1.9 3 1

1 2 1
3.2 3 1

1 2 1
3.7 2 1

1 2 1
2.5 1 1

3.7 2 1
5 2 2

5 2 2
6.5 2 2

5 2 2
6 3 2

2 4 2
4 5 2

2 4 2
4.7 4 1

4.7 4 1
7.5 5 2

4.7 4 1
8.3 4 2

2.5 1 1
7 1 1

7 1 1
8 2 2

7 1 1
9 1 1

8 2 2
9.5 2 2

==> fig/old_fig/toke_spread/MM_LL.txt <==
0.010076808 0.16467531
0.02028552  0.17121615
0.029522052 0.15823098
0.040077623 0.14394858
0.049986158 0.11534734
0.059899036 0.081540026
0.06980214  0.059446372
0.080035284 0.036703035
0.09026028  0.023721084
0.099493556 0.014640475
0.1103683   0.012723575
0.11992781  0.0075485925
0.13047197  0.0069321403
0.13970146  0.0024068442
0.14991559  0.002440079
0.16013028  0.0018225546
0.16968597  0.0012028861
0.18023016  5.8643374E-4
0.18978532  6.175244E-4
0.19999945  6.507592E-4


==> fig/old_fig/toke_spread/MM_LL_LM.txt <==
0.009775546 0.13083477
0.01992672  0.20635606
0.029796174 0.2246095
0.03970905  0.19080217
0.049969874 0.13487011
0.05990989  0.06852484
0.0694998   0.02690734
0.07972588  0.012623871
0.08994653  0.0048479955
0.099833354 0.0022771212
0.11004912  3.580784E-4
0.12026326  3.913132E-4
0.13014792  4.2347593E-4
0.14003311  -1.9512056E-4
0.14991777  -1.6295783E-4
0.1601319   -1.29723E-4
0.17001656  -9.756028E-5
0.17990121  -6.539755E-5
0.18978585  -3.323482E-5
0.19967051  -1.072091E-6


==> fig/old_fig/toke_spread/empirical.txt <==
0.010056724 0.18875341
0.020203555 0.2694808
0.02978803  0.23437087
0.039723165 0.17388244
0.0500133   0.08280938
0.059615687 0.026224418
0.06984285  0.010639431
0.07973185  0.0054655196
0.09027928  9.4451214E-4
0.09983553  -3.2591567E-4
0.11004912  3.580784E-4
0.12026381  -2.59446E-4
0.13047849  -8.769704E-4
0.14003365  -8.458798E-4
0.1499183   -8.13717E-4
0.1601319   -1.29723E-4
0.1703455   5.5427104E-4
0.17990066  5.853617E-4
0.19044429  6.196686E-4
0.19967051  -1.072091E-6


==> fig/old_fig/toke_spread/poisson.txt <==
0.009790745 0.11261351
0.01995169  0.17642115
0.030146288 0.19988172
0.040030397 0.20056464
0.049977474 0.12575948
0.060220383 0.091302484
0.07013597  0.05424137
0.07971285  0.028242093
0.08994056  0.012006347
0.099832274 0.0035786396
0.11037753  0.0016606689
0.11993269  0.0016917596
0.1308058   0.0017271385
0.14036205  4.5671075E-4
0.1505762   4.899456E-4
0.16013137  5.210362E-4
0.16968653  5.5212685E-4
0.18055964  5.8750587E-4
0.19044429  6.196686E-4
0.19967051  -1.072091E-6


==> fig/old_fig/toke_wait_time/MM.txt <==
0.05132882  0.1652085
0.1497656   0.13609314
0.24980228  0.11460196
0.3530756   0.08676213
0.44986913  0.07543085
0.5531121   0.06537682
0.6499056   0.054045543
0.75154215  0.04017856
0.84992695  0.041553136
0.9515591   0.030226981
1.0515633   0.027792022
1.1515696   0.024086645


==> fig/old_fig/toke_wait_time/MM_LL.txt <==
0.0514784   0.07754991
0.15151508  0.05605874
0.25152573  0.049812537
0.35153857  0.042295918
0.45316646  0.03351059
0.55155337  0.033614755
0.6531726   0.029911086
0.7499553   0.024931882
0.8499573   0.023767335
0.94835067  0.020060252
1.0515807   0.017628707
1.1499741   0.013921624


==> fig/old_fig/toke_wait_time/MM_LL_LM.txt <==
0.049102407 0.524734
0.15120724  0.23645757
0.24981529  0.106979474
0.34990832  0.052457526
0.4483386   0.027153399
0.549973    0.014556831
0.64837074  0.008308919
0.7499878   0.005875666
0.8516049   0.003442413
0.95161116  -2.629621E-4
1.051611    -1.5709424E-4
1.1516109   -5.1226383E-5


==> fig/old_fig/toke_wait_time/empirical.txt <==
0.05053971  0.6276393
0.15147388  0.08019661
0.24993235  0.0383771
0.35155156  0.03467343
0.4515644   0.027156813
0.5547965   0.023454854
0.6483556   0.01720182
0.75320494  0.010960738
0.8515962   0.0085240705
0.95159817  0.007359524
1.0499829   0.008734099
1.1515979   0.0075712595


==> fig/old_fig/toke_wait_time/poisson.txt <==
0.049735427 0.15377307
0.14977211  0.13228188
0.2514195   0.112062834
0.34983245  0.096922025
0.44986913  0.07543085
0.5514992   0.06537511
0.6531292   0.055319373
0.7499206   0.04525851
0.84831405  0.041551426
0.9499397   0.034036517
1.0515655   0.026521606
1.1515675   0.02535706


==> fig/toke/spread_MM_LL.txt <==
0.010076808 0.16467531
0.02028552  0.17121615
0.029522052 0.15823098
0.040077623 0.14394858
0.049986158 0.11534734
0.059899036 0.081540026
0.06980214  0.059446372
0.080035284 0.036703035
0.09026028  0.023721084
0.099493556 0.014640475
0.1103683   0.012723575
0.11992781  0.0075485925
0.13047197  0.0069321403
0.13970146  0.0024068442
0.14991559  0.002440079
0.16013028  0.0018225546
0.16968597  0.0012028861
0.18023016  5.8643374E-4
0.18978532  6.175244E-4
0.19999945  6.507592E-4


==> fig/toke/spread_MM_LL_LM.txt <==
0.009775546 0.13083477
0.01992672  0.20635606
0.029796174 0.2246095
0.03970905  0.19080217
0.049969874 0.13487011
0.05990989  0.06852484
0.0694998   0.02690734
0.07972588  0.012623871
0.08994653  0.0048479955
0.099833354 0.0022771212
0.11004912  3.580784E-4
0.12026326  3.913132E-4
0.13014792  4.2347593E-4
0.14003311  -1.9512056E-4
0.14991777  -1.6295783E-4
0.1601319   -1.29723E-4
0.17001656  -9.756028E-5
0.17990121  -6.539755E-5
0.18978585  -3.323482E-5
0.19967051  -1.072091E-6


==> fig/toke/spread_empirical.txt <==
0.010056724 0.18875341
0.020203555 0.2694808
0.02978803  0.23437087
0.039723165 0.17388244
0.0500133   0.08280938
0.059615687 0.026224418
0.06984285  0.010639431
0.07973185  0.0054655196
0.09027928  9.4451214E-4
0.09983553  -3.2591567E-4
0.11004912  3.580784E-4
0.12026381  -2.59446E-4
0.13047849  -8.769704E-4
0.14003365  -8.458798E-4
0.1499183   -8.13717E-4
0.1601319   -1.29723E-4
0.1703455   5.5427104E-4
0.17990066  5.853617E-4
0.19044429  6.196686E-4
0.19967051  -1.072091E-6


==> fig/toke/spread_poisson.txt <==
0.009790745 0.11261351
0.01995169  0.17642115
0.030146288 0.19988172
0.040030397 0.20056464
0.049977474 0.12575948
0.060220383 0.091302484
0.07013597  0.05424137
0.07971285  0.028242093
0.08994056  0.012006347
0.099832274 0.0035786396
0.11037753  0.0016606689
0.11993269  0.0016917596
0.1308058   0.0017271385
0.14036205  4.5671075E-4
0.1505762   4.899456E-4
0.16013137  5.210362E-4
0.16968653  5.5212685E-4
0.18055964  5.8750587E-4
0.19044429  6.196686E-4
0.19967051  -1.072091E-6


==> fig/toke/wait_MM.txt <==
0.05132882  0.1652085
0.1497656   0.13609314
0.24980228  0.11460196
0.3530756   0.08676213
0.44986913  0.07543085
0.5531121   0.06537682
0.6499056   0.054045543
0.75154215  0.04017856
0.84992695  0.041553136
0.9515591   0.030226981
1.0515633   0.027792022
1.1515696   0.024086645


==> fig/toke/wait_MM_LL.txt <==
0.0514784   0.07754991
0.15151508  0.05605874
0.25152573  0.049812537
0.35153857  0.042295918
0.45316646  0.03351059
0.55155337  0.033614755
0.6531726   0.029911086
0.7499553   0.024931882
0.8499573   0.023767335
0.94835067  0.020060252
1.0515807   0.017628707
1.1499741   0.013921624


==> fig/toke/wait_MM_LL_LM.txt <==
0.049102407 0.524734
0.15120724  0.23645757
0.24981529  0.106979474
0.34990832  0.052457526
0.4483386   0.027153399
0.549973    0.014556831
0.64837074  0.008308919
0.7499878   0.005875666
0.8516049   0.003442413
0.95161116  -2.629621E-4
1.051611    -1.5709424E-4
1.1516109   -5.1226383E-5


==> fig/toke/wait_empirical.txt <==
0.05053971  0.6276393
0.15147388  0.08019661
0.24993235  0.0383771
0.35155156  0.03467343
0.4515644   0.027156813
0.5547965   0.023454854
0.6483556   0.01720182
0.75320494  0.010960738
0.8515962   0.0085240705
0.95159817  0.007359524
1.0499829   0.008734099
1.1515979   0.0075712595


==> fig/toke/wait_poisson.txt <==
0.049735427 0.15377307
0.14977211  0.13228188
0.2514195   0.112062834
0.34983245  0.096922025
0.44986913  0.07543085
0.5514992   0.06537511
0.6531292   0.055319373
0.7499206   0.04525851
0.84831405  0.041551426
0.9499397   0.034036517
1.0515655   0.026521606
1.1515675   0.02535706

